Simulation Assessment Guidelines towards Independent Safety Assurance of Autonomous Vehicles

This Simulation Assessment Guidelines document is a public guidelines document developed by the Centre of Excellence for Testing & Research of AVs - NTU (CETRAN) in collaboration with the Land Transport Authority (LTA) of Singapore. It is primarily intended to help the developers of Autonomous Vehicles (AVs) in Singapore to prepare their software simulations and provide recommendations that can ensure their readiness for independent assessment of their virtual simulation results according to the Milestone-testing framework adopted by the assessor and the local authority in Singapore, namely, CETRAN and LTA respectively.

==> figures/safety_assessment_pipeline.tikz <==
\begin{tikzpicture}
	% Assessment components
	\node[doublehalfblock, draw=black, thin](dr) at (0,0) {%
        \begin{tabular}{@{}m{3em}@{\hspace{0.5em}}m{1.88\nwidth-3em-0.5em-2.9em}@{}}
            \includegraphics[width=3em]{design_review.png} & Design review\\
        \end{tabular}};
    \node[halfblock, align=right, draw=black, thin](da) at (0,0.5\nheight+0.5\nsep) {%
    	\includegraphics[width=2.5em]{data_acquisition.png}\hfill Data acquisition
    };
    \node[halfblock, align=right, draw=black, thin](tsg) at (\nwidth+\nsep,0.5\nheight+0.5\nsep) {%
    	\includegraphics[width=2em]{scenario_generation.png}\hfill Scenario generation
    };
    \node[block, draw=black, thin](sv) at (2\nwidth+2\nsep,0) {%
    	\includegraphics[width=3.5em]{scenario_verification.png}\\Scenario verification
    };
    \node[block, draw=TNOred, very thick, right of=sv](vt){%
    	\includegraphics[width=4.5em]{virtual_safety_validation.png}\\Virtual safety validation
    };
    \node[block, draw=black, thin, right of=vt](pt){%
    	\includegraphics[width=4.5em]{physical_safety_validation.png}\\Physical safety validation
    };
    \node[block, draw=black, thin, right of=pt](sr){%
    	\includegraphics[width=3em]{safety_reporting.png}\\Safety reporting
    };
    \node[block, draw=black, thin, right of=sr](md){%
    	\includegraphics[width=4em]{monitored_deployment.png}\\Monitored deployment
    };

	% Feedback loop
	\node[coordinate, above of=da, node distance=@{\nheight/2}](helper feedback){};
	\draw[-{Triangle[width=3mm, length=5mm, round]}, line width=1mm, TNOlightblue, rounded corners=0.4em] (md) |- (helper feedback) -- (da);
\end{tikzpicture}%


==> figures/virtual_testing_assessment_pipeline.tikz <==
\begin{tikzpicture}
	% Assessment components	

    \node[block, draw=black, thin](sv) {%
    	\includegraphics[width=4em]{arrow.PNG}\\Simulation inputs
    };
    \node[block2, draw=black, thin, right of=sv](vt){%
    	\includegraphics[width=4.5em]{scenario_preparation.png}\\Scenarios preparation
    };
    \node[block3, draw=black, thin, right of=vt](pt){%
    	\includegraphics[width=4.5em]{simulation.PNG}\\Simulation
    };
    \node[block2, draw=black, thin, right of=pt](sr){%
    	\includegraphics[width=3em]{evaluation.png}\\Assessment of results
        };
    \node[block, draw=black, thin, right of=sr](md){%
    	\includegraphics[width=4em]{arrow.PNG}\\Reporting
    };

	% Feedback loop
	%\node[coordinate, above of=da, node distance=@{\nheight/2}](helper feedback){};
	%\draw[-{Triangle[width=3mm, length=5mm, round]}, line width=1mm, TNOlightblue, rounded %corners=0.4em] (md) |- (helper feedback) -- (da);
\end{tikzpicture}%


==> resultsmetadata/README.txt <==
It is recommended that the .csv files used to describe the results meta data is edited using an "advanced" Text editor (e.g., Visual Studio Code or Notepad++), and NOT in a Spreadsheet program such as Microsoft Excel or LibreOffice.

This is to help avoid LaTeX build issues due to a corrupted comma separation or other effects, as the .csv file format is highly sensitive to such effects.

==> resultsmetadata/resultsmetadata.csv <==
fieldname,unit,description,mandatory
Time,s,\makecell{current timestamp\\ (Time=0.000s \\at start of simulation)},yes
VUT\_pos\_lat,WGS84 decimal,\makecell{current position\\ latitude of VUT},yes
VUT\_pos\_lng,WGS84 decimal,\makecell{estimated position\\ longitude of VUT},yes
VUT\_heading,$\deg$,\makecell{current heading angle\\ (measured \textit{clockwise};\\ $0^{\circ} \implies$ north)},yes
VUT\_yaw\_rate,$\deg/s$,yaw rate,yes
VUT\_jerk\_lat,$m/s^3$,lateral jerk,yes
VUT\_jerk\_lng,$m/s^3$,longitudinal jerk,yes
VUT\_accl\_lat,$m/s^2$,lateral acceleration,yes
VUT\_accl\_lng,$m/s^2$,longitudinal acceleration,yes
VUT\_vel\_lat,$m/s$,lateral velocity,no
VUT\_vel\_lng,$m/s$,longitudinal velocity,no
VUT\_vel\_abs,$m/s$,\makecell{absolute velocity\\ (speed)},yes
VUT\_travelled,$m$,\makecell{distance travelled \\from start},yes
VUT\_ind\_st\_dir\_left,\makecell{boolean},indicator light status,yes
VUT\_ind\_st\_dir\_right,\makecell{boolean},indicator light status,yes
VUT\_ind\_st\_hazard,\makecell{boolean},indicator light status,yes
VUT\_ind\_st\_reverse,\makecell{boolean},indicator light status,yes
VUT\_ind\_st\_braking,\makecell{boolean},indicator light status,yes
VUT\_throttle\_level,{\makecell{percentage $[0,100]$}},throttle level,yes
VUT\_braking\_level,{\makecell{percentage $[0,100]$}},braking level,yes
VUT\_steering\_angle,\makecell{$\deg$},steering angle\footnote{Exact vehicle dimensions and steering ratio (\url{https://en.wikipedia.org/wiki/Steering\_ratio}) of the AV may be provided separately to the assessor for simulation assessment, if they are not explicitly mentioned in the application form.},no
{VUT\_steering\_angle\_ \\ percentage},{\makecell{percentage $[0,100]$}},{\makecell{steering angle\footnotemark[\value{footnote}]\\as a percentage}},yes
VUT\_AV\_drive\_status,\makecell{(autonomous=0;\\ manual=1;\\ tele-operation=2)},AV driving status\footnote{If the VUT operation cannot be fully described by these 3 modes alone, then the AV developer is expected to propose additional modes and inform the assessor before providing the simulation results.},yes
{VUT\_special\_operation\_status},\makecell{(non\_environmental\_\\service\_mode=0;\\ environmental\_\\service\_mode=1;\\ any\_other\_special\_\\operation\_mode=99)},\makecell{status that indicates \\whether VUT is driving \\normally as any standard \\vehicle, or as per any\\ special operation mode\\ (e.g., the environmental\\ service mode for an AESV)}\footnote{If the VUT has a special operation mode but this status cannot be logged from VTT, then the applicant (AV developer) is expected to propose any alternative and get the agreement from assessor, before submitting the simulation results.},yes
Number\_of\_obstacles\_true,integer $\ge 0$,\makecell{Number of actors,\\ based on ground truth},yes
Obst\_Id,alphanumeric,identifier for obstacle,yes
Obst\_type,\makecell{(construction\_cones=100; \\passable\_object=101;\\ others=199;)},type of obstacle,yes
Obst\_pos\_true\_lat,WGS84 decimal,\makecell{true position\\ latitude of center},yes
Obst\_pos\_true\_lng,WGS84 decimal,\makecell{true position\\ longitude of center},yes
Obst\_bpoly\_true,\makecell{\texttt{Array<Position>} \\serialized into a string \\(refer next paragraph),\\ where \texttt{Position} is a \\WGS84 \texttt{|lat lng|} pair},\makecell{bounding polygon\\ of obstacle in WGS84\\ based on ground truth},yes
Obst\_type\_perceived,\makecell{(construction\_cones=100; \\passable\_object=101;\\ others=199;)},\makecell{type of obstacle, \\based on perception},yes
Obst\_pos\_perceived\_lat,WGS84 decimal,\makecell{estimated position\\ latitude of center\\ based on perception},yes
Obst\_pos\_perceived\_lng,WGS84 decimal,\makecell{estimated position\\ longitude of center\\ based on perception},yes
Obst\_bpoly\_perceived,\makecell{\texttt{Array<Position>} \\serialized into a string \\(refer next paragraph)},\makecell{bounding polygon\\ of obstacle in WGS84\\ based on perception},yes
Obst\_TTC,s,\makecell{estimated TTC\\ to obstacle},yes
Number\_of\_Actors\_true,integer $\ge 0$,\makecell{Number of actors,\\ based on ground truth},yes
Actor\_Id,alphanumeric,identifier for actor,yes
Actor\_type,\makecell{(pedestrian=0; \acs{pmd}=1;\\ cyclist=2; animal=3;\\ passenger vehicle=4;\\ motorcycle (motorbike)=5;\\ fire truck=6; ambulance=7;\\ van = 8; trailer = 9; \\ truck= 10; bus=11;\\ others=99;)},type of actor,yes
Actor\_pos\_true\_lat,WGS84 decimal,\makecell{true position\\ latitude of actor},yes
Actor\_pos\_true\_lng,WGS84 decimal,\makecell{true position\\ longitude of actor},yes
Actor\_heading\_true,$\deg$,\makecell{true heading angle\\ (measured \textit{clockwise};\\ $0^{\circ} \implies$ north)},yes
Actor\_acc\_lat,$m/s^2$,\makecell{true lateral\\ acceleration of actor},yes
Actor\_acc\_lng,$m/s^2$,\makecell{true longitudinal\\ acceleration of actor},yes
Actor\_vel\_lat,$m/s$,\makecell{true lateral\\ velocity of actor},yes
Actor\_vel\_lng,$m/s$,\makecell{true longitudinal\\ velocity of actor},yes
Actor\_vel\_abs,$m/s$,\makecell{true absolute velocity\\ (speed) of actor},yes
Actor\_bpoly\_true,\makecell{\texttt{Array<Position>} \\serialized into a string \\(refer next paragraph)},\makecell{bounding polygon\\ of actor in WGS84\\ based on ground truth},yes
Number\_of\_Actors\_perceived,integer $\ge 0$,\makecell{Number of actual\\ perceived actors,\\ based on perception},yes
Actor\_type\_perceived,\makecell{(pedestrian=0; \acs{pmd}=1;\\ cyclist=2; animal=3;\\ passenger vehicle=4;\\ motorcycle (motorbike)=5;\\ fire truck=6; ambulance=7;\\ van = 8; trailer = 9; \\ truck= 10; bus=11;\\ others=99;)},\makecell{type of actor,\\based on perception},yes
Actor\_pos\_perceived\_lat,WGS84 decimal,\makecell{estimated position\\ latitude of actor\\ based on perception},yes
Actor\_pos\_perceived\_lng,WGS84 decimal,\makecell{estimated position\\ longitude of actor\\ based on perception},yes
Actor\_bpoly\_perceived,\makecell{\texttt{Array<Position>} \\serialized into a string \\(refer next paragraph)},\makecell{bounding polygon\\ of actor in WGS84\\ based on perception},yes
Actor\_heading\_perceived,$\deg$,\makecell{estimated heading angle\\ (measured \textit{clockwise};\\ $0^{\circ} \implies$ north)},yes
Actor\_TTC,s,estimated TTC to actor,yes
Number\_of\_Traffic\_Ctrl\_true,integer $\ge 0$,\makecell{Number of relevant traffic\\ controllers (ground truth)\\ relevant to the current test},yes
Traffic\_Ctrl\_Id,alphanumeric,\makecell{identifier for the\\ traffic controller)},yes
Traffic\_Ctrl\_Phase\_true,\makecell{(\texttt{go}=0;\\ \texttt{go\_exclusive}=1;\\ \texttt{attention}=2;\\ \texttt{stop}=3;\\ \texttt{blink}=4;\\ \texttt{others}=99;)},\makecell{Current phase of \\ the traffic controller \\ (as per ground truth) \\ \texttt{attention} $\Rightarrow$  amber light \\ \texttt{go} $\Rightarrow$  solid green light \\ \texttt{go\_exclusive} $\Rightarrow$  turn arrow },yes

